Data Point Selection for Line Chart Visualization: Methodological Assessment and Evidence-Based Guidelines

Time series visualization plays a crucial role in identifying patterns and extracting insights across various domains. However, as datasets continue to grow in size, visualizing them effectively becomes challenging. Downsampling, which involves data aggregation or selection, is a well-established approach to overcome this challenge. This work focuses on data selection algorithms, which accomplish downsampling by selecting values from the original time series. Despite their widespread adoption in visualization platforms and time series databases, there is limited literature on the evaluation of these techniques. To address this, we propose an extensive metrics-based evaluation methodology. Our methodology analyzes visual representativeness by assessing how well a downsampled time series line chart visually approximates the original data. Moreover, our methodology includes a novel concept called "visual stability", which captures visual changes when updating (streaming) or interacting with the visualization (panning and zooming). We evaluated four data point selection algorithms across three open-source visualization toolkits using our proposed methodology, considering various figure-drawing properties. Following the analysis of our findings, we formulated a set of evidence-based guidelines for line chart visualization at scale with downsampling. To promote reproducibility and enable the qualitative evaluation of new advancements in time series data point selection, we have made our methodology and results openly accessible. The proposed evaluation methodology, along with the obtained insights from this study, establishes a foundation for future research in this domain.

==> snippet.txt <==
import plotly.graph_objects as go; import numpy as np
from plotly_resampler import FigureResampler

# construct a large series
x = np.arange(10_000_000)
noisy_sin = (3 + np.sin(x / 200) + np.random.randn(len(x)) / 10) * x / 1_000

# ------ 1. Wrap the Plotly figure in a FigureResampler object ------
fig = FigureResampler(go.Figure())

# Keep using the standard plotly API (e.g. the add_trace method)
fig.add_trace(go.Scattergl(name='noisy sine', x=x, y=noisy_sin))

# By using the `hf_x` and `hf_y` argument, the add_trace methods is sped up with 30%
fig.add_trace(go.Scattergl(name='noisy sine + 20'), hf_x=x, hf_y=noisy_sin + 20)

# ------ 2. Call show_dash  to start the data aggregation web-app  ------
fig.show_dash(mode='inline')
